Decentralized Stream Runtime Verification for Timed Asynchronous Networks

We study the problem of monitoring distributed systems where computers communicate using message passing and share an almost synchronized clock. This is a realistic scenario for networks where the speed of the monitoring is sufficiently slow (at the human scale) to permit efficient clock synchronization, where the clock deviations is small compared to the monitoring cycles. This is the case when monitoring human systems in wide area networks, the Internet or including large deployments. More concretely, we study how to monitor decentralized systems where monitors are expressed as stream runtime verification specifications, under a timed asynchronous network. Our monitors communicate using the network, where messages can take arbitrarily long but cannot be duplicated or lost. This communication setting is common in many cyber-physical systems like smart buildings and ambient living. Previous approaches to decentralized monitoring were limited to synchronous networks, which are not easily implemented in practice because of network failures. Even when networks failures are unusual, they can require several monitoring cycles to be repaired. In this work we propose a solution to the timed asynchronous monitoring problem and show that this problem generalizes the synchronous case. We study the specifications and conditions on the network behavior that allow the monitoring to take place with bounded resources, independently of the trace length. Finally, we report the results of an empirical evaluation of an implementation and verify the theoretical results in terms of effectiveness and efficiency.

==> figures/plots/smartPolitechDistr_tlen_independenceBaseline.csv <==
\documentclass{article}
\usepackage{tikz, pgfplots}
\usetikzlibrary{arrows}
\begin{document}
\thispagestyle{empty}
\begin{tikzpicture}
  \begin{axis}[
%scaled y ticks=real:150,
%ytick scale label code/.code={},
ymax = 1300,
xmax = 200000,
%xtick=data,
height=9cm,
width=10cm,
%grid=major,
xlabel={Time instant},
ylabel={Time units},
legend style={
cells={anchor=east},
legend pos=north east,
}
]
\addplot coordinates {(10000, 463)(20000, 121)(30000, 491)(40000, 130)(50000, 536)(60000, 336)(70000, 122)(80000, 627)(90000, 130)(100000, 122)(110000, 1008)(120000, 554)(130000, 127)(140000, 124)(150000, 123)(160000, 289)(170000, 128)(180000, 126)(190000, 135)(200000, 121)}; %maxm0_normalPeak
\addplot coordinates {(10000, 24)(20000, 24)(30000, 24)(40000, 24)(50000, 24)(60000, 24)(70000, 24)(80000, 24)(90000, 24)(100000, 24)(110000, 24)(120000, 24)(130000, 24)(140000, 24)(150000, 24)(160000, 24)(170000, 24)(180000, 24)(190000, 24)(200000, 24)}; %maxm0_const1
\legend{maxm0\_normalPeak,maxm0\_const1}
\end{axis}
\end{tikzpicture}
\end{document}



==> motivExample.txt <==
@Room1{
  input num t_1   eval
  input num co2_1 eval
  # tini_1 and co2ini_1 are constants
  # with meaningful bounds
  define num tlow = 1.6 * tini_1
  define num thi  = 2.0 * tini_1
  define num t_spike_q_1 =
    if      t_1 <= low then 0
    else if t_1 >  hi  then 1
    else (t_1 - low)/(hi - low)
  define num co2low = 1.1 * co2ini_1
  define num co2hi  = 1.2 * co2ini_1    
  define num co2_spike_q_1 =
    if      co2_1 <= co2low then 0
    else if co2_1 >  co2hi  then 1
    else (co2_1 - co2low) /(co2hi-co2low)
}
@Room2{
  input num t_2 eval
  input num co2_2 eval

  define num t_low = 1.6 * tini_2
  define num t_hi  = 2.0 * tini_2
  define num t_spike_q_2 =
    if      t_2 <= t_low then 0
    else if t_2 >  t_hi then 1
    else (t_2 - t_low)/(t_hi-t_low)
  define num co2low = 1.1 * co2ini_2
  define num co2hi  = 1.2 * co2ini_2    
  define num co2_spike_q_2 =
    if      co2_2 <= co2low then 0
    else if co2_2 >  co2hi  then 1
    else (co2_2 - co2low) / (co2hi - co2low)
}
@Building{
  define bool fire_risk_q_1 =
      t_spike_q_1 > 0.5 and co2_spike_q_1 > 0.5 
  dfine bool fire_risk_q_2 =
      t_spike_q_2 > 0.5 and co2_spike_q_2 > 0.5
}

